Coding and System Design for Quantize-Map-and-Forward Relaying

In this paper we develop a low-complexity coding scheme and system design framework for the half duplex relay channel based on the Quantize-Map-and-Forward (QMF) relay- ing scheme. The proposed framework allows linear complexity operations at all network terminals. We propose the use of binary LDPC codes for encoding at the source and LDGM codes for mapping at the relay. We express joint decoding at the destination as a belief propagation algorithm over a factor graph. This graph has the LDPC and LDGM codes as subgraphs connected via probabilistic constraints that model the QMF relay operations. We show that this coding framework extends naturally to the high SNR regime using bit interleaved coded modulation (BICM). We develop density evolution analysis tools for this factor graph and demonstrate the design of practical codes for the half-duplex relay channel that perform within 1dB of information theoretic QMF threshold.

==> fig/qber.txt <==
14 0.001375
14.1 0.00102941
14.2 0.000588235
14.3 0.000889706
14.4 0.000330882
14.5 0.000147059
14.6 3.67647e-05
14.7 0


==> fig/qber5.txt <==
14 0.0144657 0.00113235
14.1 0.0130147 0.00102941
14.2 0.0111863 0.000882353
14.3 0.00852941 0.000573529
14.4 0.0032402 0.000294118
14.5 0.00201716 0.000154412
14.6 0 3.67647e-05

==> fig/qber5log.txt <==
14,-2.94602
14.1,-2.98741
14.2,-3.05436
14.3,-3.24144
14.4,-3.53148
14.5,-3.81132
14.6,-4.43457


==> fig/qberlog.txt <==
14,-2.8617
14.1,-2.98741
14.2,-3.23045
14.3,-3.05075
14.4,-3.48033
14.5,-3.83251
14.6,-4.43457
14.7,-6

